Statistically Significant Detection of Linguistic Change

We propose a new computational approach for tracking and detecting statistically significant linguistic shifts in the meaning and usage of words. Such linguistic shifts are especially prevalent on the Internet, where the rapid exchange of ideas can quickly change a word's meaning. Our meta-analysis approach constructs property time series of word usage, and then uses statistically sound change point detection algorithms to identify significant linguistic shifts. We consider and analyze three approaches of increasing complexity to generate such linguistic property time series, the culmination of which uses distributional characteristics inferred from word co-occurrences. Using recently proposed deep neural language models, we first train vector representations of words for each time period. Second, we warp the vector spaces into one unified coordinate system. Finally, we construct a distance-based distributional time series for each word to track it's linguistic displacement over time. We demonstrate that our approach is scalable by tracking linguistic change across years of micro-blogging using Twitter, a decade of product reviews using a corpus of movie reviews from Amazon, and a century of written books using the Google Book-ngrams. Our analysis reveals interesting patterns of language usage change commensurate with each medium.

==> guidelines.txt <==
1. Create a logical organization, use concise sentences, revise against
checklists of possible problems.

2.Tell the reader what you are going to say., say it and tell the reader that
you have said it

3. Abvoid artificial use of words like perform, achieved, carried out,
conducyted, done , occurred

4. Dont use strawman hypotheses.

5. References and Related Work should achieve 3 purposes: Demonstrate that your
work is new in the context of existing work. Demonstrate your knowledge of
research area, Pointers to background reading

6. A paragraph consists of discussion on single topic. The outline of argument
must be captured by the first sentence in the paragraph.  The last sentence has
higher impact than those in the body, so pay attention to sentence order.

7. Avoid fractured "if" sentences like the plague.

8. Double negatives are difficult to parse and are ambiguous.

9. Use short , direct words rather than long circumlocutionary words. The result
should be vigorous emphatic writing. Use "begin" rather than "initiate, "first"
rather than "Firstly"

10. Dont make excessive claims of your own work. Phrases such as "Our method is
an ideal solution to these problems", or "Our work is remarkable" are not
acceptable.

11. Dont pile quantifiers on top of one another. Within a sentence use atmost 1
qunatifier like "might", "may", "possibly" etc

12. Analogies are curious things.What seems perfectly alike or parallel to one
person mae seem entirely unlike to another

13. Make sure you have arguments, evidence, experiments, proofs and background
to support your central hypothesis

14. Use toned down language when attacking related work. Dont criticize authors
but the work. Instead of saying "The authors do not perform" , say the "Their
work does not suggest or outline"

15. "No tale is so good that it cant be spoiled by the telling"



